Velocity Structure of Jets in Coronal Hole

Velocity structures of jets in a coronal hole have been derived for the first time. Hinode observations revealed the existence of many bright points in coronal holes. They are loop-shaped and sometimes associated with coronal jets. Spectra obtained with the Extreme ultraviolet Imaging Spectrometer (EIS) on board Hinode are analyzed to infer Doppler velocity of bright loops and jets in a coronal hole of the north polar region. Elongated jets above bright loops are found to be blue-shifted by 30 km/s at maximum, while foot points of bright loops are red-shifted. Blue-shifts detected in coronal jets are interpreted as upflows produced by magnetic reconnection between emerging flux and the ambient field in the coronal hole.

==> 00README.TXT <==
nohypertex

